Learning API Usages from Bytecode: A Statistical Approach

When developing mobile apps, programmers rely heavily on standard API frameworks and libraries. However, learning and using those APIs is often challenging due to the fast-changing nature of API frameworks for mobile systems, the complexity of API usages, the insufficiency of documentation, and the unavailability of source code examples. In this paper, we propose a novel approach to learn API usages from bytecode of Android mobile apps. Our core contributions include: i) ARUS, a graph-based representation of API usage scenarios; ii) HAPI, a statistical, generative model of API usages; and iii) three algorithms to extract ARUS from apps' bytecode, to train HAPI based on method call sequences extracted from ARUS, and to recommend method calls in code completion engines using the trained HAPI. Our empirical evaluation suggests that our approach can learn useful API usage models which can provide recommendations with higher levels of accuracy than the baseline n-gram model.

==> abstract.submit.txt <==
Learning API Usages from Bytecode: A Statistical Approach

When developing mobile apps, programmers rely heavily on standard API frameworks and libraries. However, learning and using those APIs is often challenging due to the fast-changing nature of API frameworks for mobile systems, the complexity of API usages, the limitation of documentation, and the unavailability of source code examples. In this paper, we propose a novel approach to learn API usages from bytecode of Android mobile apps. Our core contributions include: i) ARUS, a graph-based representation of API usage scenarios; ii) HAPI, a statistical, generative model of API usages; and iii) three algorithms to extract ARUS from apps' bytecode, to train HAPI based on method call sequences extracted from ARUS, and to recommend method calls in code completion engines using the trained HAPI. Our empirical evaluation suggests that our approach can learn useful API usage models which can provide recommendations with higher levels of accuracy than the baseline n-gram model.

==> androidpm 2/abstract.submit.txt <==
Learning API Usages from Bytecode: A Statistical Approach

When developing mobile apps, programmers rely heavily on standard API frameworks and libraries. However, learning and using those APIs is often challenging due to the fast-changing nature of API frameworks for mobile systems, the complexity of API usages, the limitation of documentation, and the unavailability of source code examples. In this paper, we propose a novel approach to learn API usages from bytecode of Android mobile apps. Our core contributions include: i) ARUS, a graph-based representation of API usage scenarios; ii) HAPI, a statistical, generative model of API usages; and iii) three algorithms to extract ARUS from apps' bytecode, to train HAPI based on method call sequences extracted from ARUS, and to recommend method calls in code completion engines using the trained HAPI. Our empirical evaluation suggests that our approach can learn useful API usage models which can provide recommendations with higher levels of accuracy than the baseline n-gram model.

==> androidpm 2/figures/FileReaderExampleBytecode.txt <==
|[0001dc] IOManager.readTextFile:(Ljava/lang/String;)Ljava/lang/String;
|0000: new-instance v1, Ljava/io/FileReader;
|0002: invoke-direct {v1, v6}, Ljava/io/FileReader;.<init>:(Ljava/lang/String;)V
|0005: new-instance v0, Ljava/io/BufferedReader;
|0007: invoke-direct {v0, v1}, Ljava/io/BufferedReader;.<init>:(Ljava/io/Reader;)V
|000a: new-instance v3, Ljava/lang/StringBuilder;
|000c: invoke-direct {v3}, Ljava/lang/StringBuilder;.<init>:()V
|000f: invoke-virtual {v0}, Ljava/io/BufferedReader;.readLine:()Ljava/lang/String;
|0012: move-result-object v2
|0013: if-nez v2, 001d
|0015: invoke-virtual {v0}, Ljava/io/BufferedReader;.close:()V
|0018: invoke-virtual {v3}, Ljava/lang/StringBuilder;.toString:()Ljava/lang/String;
|001b: move-result-object v4
|001c: return-object v4
|001d: invoke-virtual {v3, v2}, Ljava/lang/StringBuilder;.append:(Ljava/lang/String;)Ljava/lang/StringBuilder;
|0020: goto 000f

==> androidpm 2/figures/MediaRecorderExample1Bytecode.txt <==
|[002028] com.phonegap.AudioHandler.startRecording:(Ljava/lang/String;)V
|0000: const/4 v2, #int 1
|0001: new-instance v1, Landroid/media/MediaRecorder; 
|0003: invoke-direct {v1}, Landroid/media/MediaRecorder;.<init>:()V 
|0006: invoke-virtual {v1, v2}, Landroid/media/MediaRecorder;.setAudioSource:(I)V 
|0009: invoke-virtual {v1, v2}, Landroid/media/MediaRecorder;.setOutputFormat:(I)V 
|000c: invoke-virtual {v1, v2}, Landroid/media/MediaRecorder;.setAudioEncoder:(I)V 
|000f: invoke-virtual {v1, v4}, Landroid/media/MediaRecorder;.setOutputFile:(Ljava/lang/String;)V 
|0012: invoke-virtual {v1}, Landroid/media/MediaRecorder;.prepare:()V 
|0015: invoke-virtual {v1}, Landroid/media/MediaRecorder;.start:()V 
|0018: return-void
|0019: move-exception v0
|001a: invoke-virtual {v0}, Ljava/lang/IllegalStateException;.printStackTrace:()V 
|001d: goto 0015
|001e: move-exception v0
|001f: invoke-virtual {v0}, Ljava/io/IOException;.printStackTrace:()V 
|0022: goto 0015

==> figures/MediaRecorderExample1Bytecode.txt <==
|[002028] com.phonegap.AudioHandler.startRecording:(Ljava/lang/String;)V
|0000: const/4 v2, #int 1
|0001: new-instance v1, Landroid/media/MediaRecorder; 
|0003: invoke-direct {v1}, Landroid/media/MediaRecorder;.<init>:()V 
|0006: invoke-virtual {v1, v2}, Landroid/media/MediaRecorder;.setAudioSource:(I)V 
|0009: invoke-virtual {v1, v2}, Landroid/media/MediaRecorder;.setOutputFormat:(I)V 
|000c: invoke-virtual {v1, v2}, Landroid/media/MediaRecorder;.setAudioEncoder:(I)V 
|000f: invoke-virtual {v1, v4}, Landroid/media/MediaRecorder;.setOutputFile:(Ljava/lang/String;)V 
|0012: invoke-virtual {v1}, Landroid/media/MediaRecorder;.prepare:()V 
|0015: invoke-virtual {v1}, Landroid/media/MediaRecorder;.start:()V 
|0018: return-void
|0019: move-exception v0
|001a: invoke-virtual {v0}, Ljava/lang/IllegalStateException;.printStackTrace:()V 
|001d: goto 0015
|001e: move-exception v0
|001f: invoke-virtual {v0}, Ljava/io/IOException;.printStackTrace:()V 
|0022: goto 0015
